Mass calibration of DES Year-3 clusters via SPT-3G CMB cluster lensing

We measure the stacked lensing signal in the direction of galaxy clusters in the Dark Energy Survey Year 3 (DES Y3) redMaPPer sample, using cosmic microwave background (CMB) temperature data from SPT-3G, the third-generation CMB camera on the South Pole Telescope (SPT). We estimate the lensing signal using temperature maps constructed from the initial 2 years of data from the SPT-3G 'Main' survey, covering 1500 deg$^2$ of the Southern sky. We then use this signal as a proxy for the mean cluster mass of the DES sample. In this work, we employ three versions of the redMaPPer catalogue: a Flux-Limited sample containing 8865 clusters, a Volume-Limited sample with 5391 clusters, and a Volume&Redshift-Limited sample with 4450 clusters. For the three samples, we find the mean cluster masses to be ${M}_{200{\rm{m}}}=1.66\pm0.13$ [stat.]$\pm0.03$ [sys.], $1.97\pm0.18$ [stat.]$\pm0.05$ [sys.], and $2.11\pm0.20$ [stat.]$\pm0.05$ [sys.]$\times{10}^{14}\ {\rm{M}}_{\odot }$, respectively. This is a factor of $\sim2$ improvement relative to the precision of measurements with previous generations of SPT surveys and the most constraining cluster mass measurements using CMB cluster lensing to date. Overall, we find no significant tensions between our results and masses given by redMaPPer mass-richness scaling relations of previous works, which were calibrated using CMB cluster lensing, optical weak lensing, and velocity dispersion measurements from various combinations of DES, SDSS and Planck data. We then divide our sample into 3 redshift and 3 richness bins, finding no significant tensions with optical weak-lensing calibrated masses in these bins. We forecast a $5.7\%$ constraint on the mean cluster mass of the DES Y3 sample with the complete SPT-3G surveys when using both temperature and polarization data and including an additional $\sim1400$ deg$^2$ of observations from the 'Extended' SPT-3G survey.

==> abstract_plain.txt <==
#title
Mass calibration of DES Year-3 clusters via SPT-3G CMB cluster lensing

#authours
B. Ansarinejad, S. Raghunathan, T. M. C. Abbott, P. A. R. Ade, M. Aguena, O. Alves, A. J. Anderson, F. Andrade-Oliveira, M. Archipley, L. Balkenhol, K. Benabed, A. N. Bender, B. A. Benson, E. Bertin, F. Bianchini, L. E. Bleem, S. Bocquet, F. R. Bouchet, D. Brooks, L. Bryant, D. L. Burke, E. Camphuis, J. E. Carlstrom, A. Carnero Rosell, J. Carretero, F. J. Castander, T. W. Cecil, C. L. Chang, P. Chaubal, P. M. Chichura, T.-L. Chou, A. Coerver, M. Costanzi, T. M. Crawford, A. Cukierman, L. N. da Costa, , C. Daley, T. M. Davis, T. de Haan, S. Desai, J. De Vicente, K. R. Dibert, M. A. Dobbs, P. Doel, A. Doussot, C. Doux, D. Dutcher, W. Everett, C. Feng, K. R. Ferguson, I. Ferrero, K. Fichman, A. Foster, J. Frieman, S. Galli, A. E. Gambrel, J. García-Bellido, R. W. Gardner, E. Gaztanaga, F. Ge, G. Giannini, N. Goeckner-Wald, S. Grandis, R. A. Gruendl, R. Gualtieri, F. Guidi, S. Guns, G. Gutierrez, N. W. Halverson, S. R. Hinton, E. Hivon, G. P. Holder, D. L. Hollowood, W. L. Holzapfel, K. Honscheid, J. C. Hood, N. Huang, D. J. James, F. K\'eruzor\'e, L. Knox, M. Korman, C.-L. Kuo, A. T. Lee, S. Lee, K. Levy, A. E. Lowitz, C. Lu, A. Maniyar, J. L. Marshall, J. Mena-Fernández, F. Menanteau, R. Miquel, M. Millea, J. J. Mohr, J. Montgomery, Y. Nakato, T. Natoli, G. I. Noble, V. Novosad, R. L. C. Ogando, Y. Omori, S. Padin, A. Palmese, Z. Pan, P. Paschos, M. E. S. Pereira, A. Pieres, A. A. Plazas Malagón, K. Prabhu, W. Quan, A. Rahlin, M. Rahimi, C. L. Reichardt, K. Reil, A. K. Romer, M. Rouble, J. E. Ruhl, E. Sanchez, D. Sanchez Cid, E. Schiappucci, I. Sevilla-Noarbe, G. Smecher, M. Smith, J. A. Sobrin, A. A. Stark, J. Stephen, E. Suchyta, A. Suzuki, M. E. C. Swanson, C. Tandoi, G. Tarle, K. L. Thompson, B. Thorne, C. Trendafilova, C. Tucker, C. Umilta, J. D. Vieira, G. Wang, N. Weaverdyck, N. Whitehorn, P. Wiseman., W. L. K. Wu, V. Yefremenko, M. R. Young, J. A. Zebrowski

#abstract
We measure the stacked lensing signal in the direction of galaxy clusters in the Dark Energy Survey Year 3 (DES Y3) redMaPPer sample, using cosmic microwave background (CMB) temperature data from SPT-3G, the third-generation CMB camera on the South Pole Telescope (SPT). Here, we estimate the lensing signal using temperature maps constructed from the initial 2 years of data from the SPT-3G `Main' survey, covering 1500 deg$^2$ of the Southern sky. We then use this lensing signal as a proxy for the mean cluster mass of the DES sample. The thermal Sunyaev–Zel'dovich (tSZ) signal, which can contaminate the lensing signal if not addressed, is isolated and removed from the data before obtaining the mass measurement. In this work, we employ three versions of the redMaPPer catalogue: a Flux-Limited sample containing 8865 clusters, a Volume-Limited sample with 5391 clusters, and a Volume\&Redshift-Limited sample with 4450 clusters. For the three samples, we detect the CMB lensing signal at a significance of $10.3\sigma$, $10.0\sigma$, and $9.6\sigma$ and find the mean cluster masses to be ${M}_{200{\rm{m}}}=1.66\pm0.13$ [stat.]$\pm 0.03$ [sys.], $1.97\pm0.18$ [stat.]$\pm 0.05$ [sys.], and $2.11\pm0.20$ [stat.]$\pm 0.05$ [sys.]$\times{10}^{14}\ {\rm{M}}_{\odot }$, respectively. This is a factor of $\sim2$ improvement relative to the precision of measurements with previous generations of SPT surveys and the most constraining cluster mass measurements using CMB cluster lensing to date. Overall, we find no significant tensions between our results and masses given by redMaPPer mass--richness scaling relations of previous works, which were calibrated using CMB cluster lensing, optical weak lensing, and velocity dispersion measurements from various combinations of DES, SDSS and Planck data. We then divide our sample into 3 redshift and 3 richness bins, finding no significant discrepancies with optical weak-lensing calibrated masses in these bins. We forecast a $5.8\%$ constraint on the mean cluster mass of the DES Y3 sample with the complete SPT-3G surveys when using both temperature and polarization data and including an additional $\sim1400$ deg$^2$ of observations from the `Extended' SPT-3G survey.

#comments
21 pages; 8 figures; To be submitted to JCAP; comments welcome.
